Amorphous Entangled Active Matter

The design of amorphous entangled systems, specifically from soft and active materials, has the potential to open exciting new classes of active, shape-shifting, and task-capable 'smart' materials. However, the global emergent mechanics that arises from the local interactions of individual particles are not well understood. In this study, we examine the emergent properties of amorphous entangled systems in three different examples: an in-silico "smarticle" collection, its robophysical chain, and living entangled aggregate of worm blobs (L. variegatus). In simulations, we examine how material properties change for a collective composed of dynamic three-link robots. We compare three methods of controlling entanglement in a collective: externally oscillations, shape-changes, and internal oscillations. We find that large-amplitude changes of the particle's shape using the shape-change procedure produced the highest average number of entanglements, with respect to the aspect ratio (l/w), improving the tensile strength of the collective. We demonstrate application of these simulations in two experimental systems: robotic chains and entangled worm blobs. In the robophysical models, we find emergent auxeticity behavior upon straining the confined collective. And finally, we show how the individual worm activity in a blob can be controlled through the ambient dissolved oxygen in water, leading to complex emergent properties of the living entangled collective, such as solid-like entanglement and tumbling. Taken together, our work reveals principles by which future shape-modulating, potentially soft robotic systems may dynamically alter their material properties, advancing our understanding of living entangled materials, while inspiring new classes of synthetic emergent super-materials.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


